Dynamic Reductions for Model Checking Concurrent Software

Symbolic model checking of parallel programs stands and falls with effective methods of dealing with the explosion of interleavings. We propose a dynamic reduction technique to avoid unnecessary interleavings. By extending Lipton's original work with a notion of bisimilarity, we accommodate dynamic transactions, and thereby reduce dependence on the accuracy of static analysis, which is a severe bottleneck in other reduction techniques. The combination of symbolic model checking and dynamic reduction techniques has proven to be challenging in the past. Our generic reduction theorem nonetheless enables us to derive an efficient symbolic encoding, which we implemented for IC3 and BMC. The experiments demonstrate the power of dynamic reduction on several case studies and a large set of SVCOMP benchmarks.

==> example_graph_for_ascii_displayer.txt <==
graph [layered layout] {
  Alice;
  Bob;
  Charly;
  Dave;
  Eve;
  Fritz;
  George;
  Alice -> Bob;
  Alice -> Charly;
  Charly -> Dave;
  Bob -> Dave;
  Dave -> Eve;
  Eve -> Fritz;
  Fritz -> Alice;
  George -> Eve;
  George -> Fritz;
  Alice -> George;
}
  


==> figures/svcomp.dat <==
Benchmark	Default	y	n	s
01_inc_true-unreach-call	0.393735	18.853309	0.920377	0.325087
02_inc_cas_true-unreach-call	2.276057	102.502929	4.605257	1.431911
03_incdec_true-unreach-call	11.849316	899.953278	22.70976	12.341649
04_incdec_cas_true-unreach-call	65.816657	899.932159	57.663756	33.91336
05_tas_true-unreach-call	66.101157	899.970241	66.556313	79.863627
06_ticket_true-unreach-call	211.574548	899.981686	222.990714	333.254619
07_rand_true-unreach-call	1.798132	899.975028	2.74146	2.195718
08_rand_cas_true-unreach-call	42.697875	686.175495	34.14493	29.243771
09_fmaxsym_true-unreach-call	2.231253	161.292773	4.022078	4.76054
10_fmaxsym_cas_true-unreach-call	0.026429	0.028165	0.028234	0.054334
11_fmaxsymopt_true-unreach-call	0.044003	0.045681	0.018634	0.03762
12_fmaxsymopt_cas_true-unreach-call	0.020719	0.024067	0.028829	0.020684
13_unverif_true-unreach-call	34.290822	899.981855	36.428916	36.397639
14_spin2003_true-unreach-call	0.04687	2.462735	0.033804	0.037644
15_dekker_true-unreach-call	35.955985	899.968828	44.444248	43.863184
16_peterson_true-unreach-call	76.582779	899.970844	67.198771	72.12234
17_szymanski_true-unreach-call	17.933477	899.982133	17.347674	23.866994
18_read_write_lock_true-unreach-call	0.022451	13.906989	0.041156	0.043156
19_time_var_mutex_true-unreach-call	3.984805	124.016471	3.731468	2.523094
20_lamport_true-unreach-call	604.941489	899.960709	493.994791	257.605817
23_lu-fig2.fixed_true-unreach-call	6.518668	134.801	12.263248	12.549592
25_stack_longer_false-unreach-call	28.294453	899.960096	28.987073	41.327904
25_stack_longer_true-unreach-call	55.471995	899.958663	58.8761	62.719643
25_stack_false-unreach-call	46.008003	899.966106	53.153094	38.917796
25_stack_true-unreach-call	67.011472	899.957692	63.49977	87.935132
26_stack_cas_longer_false-unreach-call	120.29418	899.9562	111.709191	157.938889
26_stack_cas_longer_true-unreach-call	693.951382	899.964384	700.092384	899.984149
26_stack_cas_false-unreach-call	163.535844	899.953702	158.115332	152.596816
26_stack_cas_true-unreach-call	899.976577	899.949941	899.983416	899.989642
27_Boop_simple_vf_false-unreach-call	128.943376	899.962662	132.52947	123.403401
28_buggy_simple_loop1_vf_false-unreach-call	4.293132	75.626125	4.785077	4.780823
29_conditionals_vs_true-unreach-call	0.029606	9.922512	0.049316	0.050938
31_simple_loop5_vs_true-unreach-call	2.373028	899.990463	2.906709	2.368913
32_pthread5_vs_false-unreach-call	6.060947	403.87963	5.249273	5.634221
33_double_lock_p1_vs_true-unreach-call	8.328359	899.973017	7.140405	8.007342
34_double_lock_p2_vs_true-unreach-call	10.044937	899.963482	5.952539	8.203177
35_double_lock_p3_vs_true-unreach-call	0.031427	899.992704	0.045813	0.045878
36_stack_cas_p0_vs_concur_true-unreach-call	597.287312	899.927056	512.745356	349.281291
37_stack_lock_p0_vs_concur_true-unreach-call	198.434939	899.950249	204.288785	171.437418
38_rand_cas_vs_concur_true-unreach-call	0.058505	17.471886	0.037754	0.033196
39_rand_lock_p0_vs_true-unreach-call	1.2183	30.685702	2.019751	1.136478
40_barrier_vf_false-unreach-call	1.579413	258.298204	1.377364	1.35365
41_FreeBSD__abd_kbd__sliced_true-unreach-call	12.492873	899.952094	29.978887	29.969398
42_FreeBSD__rdma_addr__sliced_true-unreach-call	0.066592	0.105008	0.043186	0.046896
43_NetBSD__sysmon_power__sliced_true-unreach-call	5.55699	899.92104	5.849424	5.498695
44_Solaris__space_map__sliced_true-unreach-call	12.513404	899.899253	10.191208	10.605751
45_monabsex1_vs_true-unreach-call	2.996894	5.981097	1.719963	1.897709
46_monabsex2_vs_true-unreach-call	0.676037	8.956787	0.530988	0.469661
47_ticket_lock_hc_backoff_vs_true-unreach-call	899.986129	899.982156	899.994941	899.985944
48_ticket_lock_low_contention_vs_true-unreach-call	252.949386	899.980554	277.095163	219.919457
dekker_true-unreach-call	6.949016	899.971767	5.279562	2.92315
lamport_true-unreach-call	18.197821	899.882622	10.481648	7.631044
peterson_true-unreach-call	3.187821	899.974782	2.618297	1.854902
qrcu_false-unreach-call	193.224377	899.84481	123.174135	160.295413
qrcu_true-unreach-call	86.906423	899.799786	93.357441	55.585599
read_write_lock_false-unreach-call	8.878256	899.958302	8.388999	9.804247
read_write_lock_true-unreach-call	4.6472	899.958976	5.299149	3.346093
scull_true-unreach-call	7.671718	899.944334	6.43028	0.049396
szymanski_true-unreach-call	0.841806	680.813251	1.055397	0.917725
time_var_mutex_true-unreach-call	0.383027	128.001624	0.466658	0.48666


==> llncs2e/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

31.03.14  llncs.cls        2.19   removed spurious blanks from "babel" texts,
                                  problem reported by Piotr Stera, Silesian University
                                  of Technology, Gliwice, Poland



==> llncs2e/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

